Deep Quality Estimation: Creating Surrogate Models for Human Quality Ratings

Human ratings are abstract representations of segmentation quality. To approximate human quality ratings on scarce expert data, we train surrogate quality estimation models. We evaluate on a complex multi-class segmentation problem, specifically glioma segmentation, following the BraTS annotation protocol. The training data features quality ratings from 15 expert neuroradiologists on a scale ranging from 1 to 6 stars for various computer-generated and manual 3D annotations. Even though the networks operate on 2D images and with scarce training data, we can approximate segmentation quality within a margin of error comparable to human intra-rater reliability. Segmentation quality prediction has broad applications. While an understanding of segmentation quality is imperative for successful clinical translation of automatic segmentation quality algorithms, it can play an essential role in training new segmentation models. Due to the split-second inference times, it can be directly applied within a loss function or as a fully-automatic dataset curation mechanism in a federated learning setting.

==> camera_ready/history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs


==> camera_ready/outputs_paper/brats_ranger_multi_classic/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,brats_ranger_multi,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,5.107036113739014
1,brats_ranger_multi,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.251911640167236
2,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,5.240368843078613
3,brats_ranger_multi,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,4.2096099853515625
4,brats_ranger_multi,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.28164005279541
5,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.128849029541016
6,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.403343200683594
7,brats_ranger_multi,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,5.233090877532959
8,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,4.2144575119018555
9,brats_ranger_multi,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.3054654598236084
10,brats_ranger_multi,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,5.1220011711120605
11,brats_ranger_multi,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.294523239135742
12,brats_ranger_multi,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,4.776924133300781
13,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,5.175325393676758
14,brats_ranger_multi,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,4.023102283477783
15,brats_ranger_multi,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,5.232288360595703
16,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,4.907506465911865
17,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.388705253601074
18,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,4.458164691925049
19,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,4.2696428298950195
20,brats_ranger_multi,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,4.731531143188477
21,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,4.364312171936035
22,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,4.016304016113281
23,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,4.864826202392578
24,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,4.264209747314453
25,brats_ranger_multi,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.203779220581055
26,brats_ranger_multi,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.14097261428833
27,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,5.231441974639893
28,brats_ranger_multi,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.339923858642578
29,brats_ranger_multi,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,3.4857864379882812
30,brats_ranger_multi,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,5.385297775268555
31,brats_ranger_multi,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,3.494420289993286
32,brats_ranger_multi,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,4.193674087524414
33,brats_ranger_multi,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,4.954076290130615
34,brats_ranger_multi,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.220376014709473
35,brats_ranger_multi,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,4.188602447509766
36,brats_ranger_multi,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.2693638801574707
37,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.279537200927734
38,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,3.011272430419922
39,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.145064830780029
40,brats_ranger_multi,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,5.370133876800537
41,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,5.300364971160889
42,brats_ranger_multi,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,4.774702072143555
43,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,5.315033435821533
44,brats_ranger_multi,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,3.507908344268799
45,brats_ranger_multi,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,4.96552038192749
46,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,4.624300956726074
47,brats_ranger_multi,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,4.987424373626709
48,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,5.051844120025635
49,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,4.245485305786133
50,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,5.206486701965332
51,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,5.2404279708862305
52,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.239947319030762
53,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,5.016809463500977
54,brats_ranger_multi,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,3.2758984565734863
55,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,5.301970958709717
56,brats_ranger_multi,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,4.190682888031006
57,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,4.274408340454102
58,brats_ranger_multi,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,5.0138654708862305
59,brats_ranger_multi,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.302939414978027
60,brats_ranger_multi,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.250655174255371
61,brats_ranger_multi,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,5.187069892883301
62,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,4.249563217163086
63,brats_ranger_multi,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,5.102574348449707
64,brats_ranger_multi,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.216168403625488
65,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,4.907965660095215
66,brats_ranger_multi,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.206737518310547
67,brats_ranger_multi,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.216312408447266
68,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,5.362974643707275
69,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.333105564117432
70,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,4.965482234954834
71,brats_ranger_multi,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,3.609874725341797
72,brats_ranger_multi,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,5.105596542358398
73,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,4.995327949523926
74,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,5.18605375289917
75,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,5.3093767166137695
76,brats_ranger_multi,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,4.7432541847229
77,brats_ranger_multi,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,5.230010032653809
78,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.229418754577637
79,brats_ranger_multi,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,3.4146018028259277
80,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,4.584975242614746
81,brats_ranger_multi,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,5.10759973526001
82,brats_ranger_multi,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,5.301820755004883
83,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,4.188535690307617
84,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,5.113088130950928
85,brats_ranger_multi,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,5.230764389038086
86,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.1279683113098145
87,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,4.360081672668457
88,brats_ranger_multi,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,5.390097141265869
89,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.285409450531006
90,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,4.209613800048828
91,brats_ranger_multi,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,4.983940124511719
92,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.601975440979004
93,brats_ranger_multi,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,4.204683303833008
94,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,5.278534412384033
95,brats_ranger_multi,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,5.207863807678223
96,brats_ranger_multi,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,5.229509353637695
97,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.379377841949463
98,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,5.420737266540527
99,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.103426933288574
100,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,5.2684173583984375
101,brats_ranger_multi,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,4.176701068878174
102,brats_ranger_multi,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,5.102347373962402
103,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,5.312502861022949
104,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,4.437479019165039
105,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,4.195460319519043
106,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,5.385712146759033
107,brats_ranger_multi,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,5.000818252563477
108,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.116025924682617
109,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,4.321832656860352
110,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,4.583522796630859
111,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,5.062345027923584
112,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,4.141074180603027
113,brats_ranger_multi,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,5.411672592163086
114,brats_ranger_multi,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,4.758241176605225
115,brats_ranger_multi,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,5.410722732543945
116,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,4.9885478019714355
117,brats_ranger_multi,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.223508358001709
118,brats_ranger_multi,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,5.397347927093506
119,brats_ranger_multi,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,4.8119049072265625


==> camera_ready/outputs_paper/brats_ranger_multi_classic/stats.csv <==
,mae,rmse,pearson
0,0.5721432904402415,0.8219236174495188,0.6096361711959628
1,0.5721432904402415,0.8219236174495188,1.4713909198874865e-13


==> camera_ready/outputs_paper/brats_ranger_multi_selection_scaled/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,brats_ranger_multi_selection,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.213677406311035
1,brats_ranger_multi_selection,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,5.114593029022217
2,brats_ranger_multi_selection,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,4.732223033905029
3,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,4.4912848472595215
4,brats_ranger_multi_selection,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,3.9631683826446533
5,brats_ranger_multi_selection,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.6993281841278076
6,brats_ranger_multi_selection,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,5.355299472808838
7,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.191446781158447
8,brats_ranger_multi_selection,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,5.3850507736206055
9,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,5.2381157875061035
10,brats_ranger_multi_selection,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.430727958679199
11,brats_ranger_multi_selection,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,5.484437465667725
12,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,5.141358852386475
13,brats_ranger_multi_selection,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,4.023307800292969
14,brats_ranger_multi_selection,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,4.031286239624023
15,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,5.326969623565674
16,brats_ranger_multi_selection,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,5.484041213989258
17,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,4.922301292419434
18,brats_ranger_multi_selection,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,4.6011528968811035
19,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,4.471339702606201
20,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,5.18035888671875
21,brats_ranger_multi_selection,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.026272296905518
22,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,4.3962082862854
23,brats_ranger_multi_selection,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,5.062076091766357
24,brats_ranger_multi_selection,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,4.8922505378723145
25,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,4.1754374504089355
26,brats_ranger_multi_selection,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.259602069854736
27,brats_ranger_multi_selection,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,5.095318794250488
28,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.329543590545654
29,brats_ranger_multi_selection,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.6959564685821533
30,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,5.112175464630127
31,brats_ranger_multi_selection,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,5.3726372718811035
32,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.017523288726807
33,brats_ranger_multi_selection,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,3.679323434829712
34,brats_ranger_multi_selection,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,3.9924538135528564
35,brats_ranger_multi_selection,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,3.86200213432312
36,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.007984161376953
37,brats_ranger_multi_selection,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,5.458796977996826
38,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,4.781199932098389
39,brats_ranger_multi_selection,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,5.333138465881348
40,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,4.780110836029053
41,brats_ranger_multi_selection,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,4.494499683380127
42,brats_ranger_multi_selection,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,4.455068111419678
43,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,4.9260125160217285
44,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,5.328874111175537
45,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,5.118063926696777
46,brats_ranger_multi_selection,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,5.452812194824219
47,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,4.476713180541992
48,brats_ranger_multi_selection,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,4.572408199310303
49,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,4.66996431350708
50,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,5.2675251960754395
51,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.190414905548096
52,brats_ranger_multi_selection,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,3.8558452129364014
53,brats_ranger_multi_selection,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.5562679767608643
54,brats_ranger_multi_selection,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,5.3196940422058105
55,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,5.119635105133057
56,brats_ranger_multi_selection,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,5.34316873550415
57,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.191932678222656
58,brats_ranger_multi_selection,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,3.953829288482666
59,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,3.679051637649536
60,brats_ranger_multi_selection,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.192837238311768
61,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.294422626495361
62,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,4.2560133934021
63,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,4.722257137298584
64,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.16802453994751
65,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,4.727012634277344
66,brats_ranger_multi_selection,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,5.46697473526001
67,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,5.300760746002197
68,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.16155481338501
69,brats_ranger_multi_selection,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,5.427055835723877
70,brats_ranger_multi_selection,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,3.9376790523529053
71,brats_ranger_multi_selection,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.419795513153076
72,brats_ranger_multi_selection,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,4.638229846954346
73,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.292900562286377
74,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,3.5521717071533203
75,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,3.9783694744110107
76,brats_ranger_multi_selection,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,3.946244478225708
77,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,4.6279754638671875
78,brats_ranger_multi_selection,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.424861431121826
79,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,4.361821174621582
80,brats_ranger_multi_selection,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.7016241550445557
81,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.248337268829346
82,brats_ranger_multi_selection,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,5.353151798248291
83,brats_ranger_multi_selection,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.713409185409546
84,brats_ranger_multi_selection,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,3.7716851234436035
85,brats_ranger_multi_selection,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,5.339104175567627
86,brats_ranger_multi_selection,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,3.4655611515045166
87,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,5.161449909210205
88,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.2090163230896
89,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,5.1897783279418945
90,brats_ranger_multi_selection,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.41451358795166
91,brats_ranger_multi_selection,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,4.968267440795898
92,brats_ranger_multi_selection,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,5.169428825378418
93,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,4.607884883880615
94,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,5.168323516845703
95,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,4.401055812835693
96,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,4.653820991516113
97,brats_ranger_multi_selection,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.427789688110352
98,brats_ranger_multi_selection,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,5.209242343902588
99,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.19518518447876
100,brats_ranger_multi_selection,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.432579040527344
101,brats_ranger_multi_selection,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,4.800339698791504
102,brats_ranger_multi_selection,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,3.7993111610412598
103,brats_ranger_multi_selection,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,5.313966274261475
104,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,5.1174116134643555
105,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,5.119565486907959
106,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,5.1756157875061035
107,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,5.13518762588501
108,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,5.184214115142822
109,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,5.165298938751221
110,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,4.272752285003662
111,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,4.7706618309021
112,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.836159706115723
113,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,5.131289958953857
114,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,5.324816703796387
115,brats_ranger_multi_selection,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,5.484169006347656
116,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,4.461700439453125
117,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,5.293553829193115
118,brats_ranger_multi_selection,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,4.79744815826416
119,brats_ranger_multi_selection,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,5.473911762237549


==> camera_ready/outputs_paper/brats_ranger_multi_selection_scaled/stats.csv <==
,mae,rmse,pearson
0,0.5111889163653056,0.7964592549345952,0.6631433019083274
1,0.5111889163653056,0.7964592549345952,1.5598823979025627e-16


==> camera_ready/outputs_paper/vanilla_adamw/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,4.739537239074707
1,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.0350494384765625
2,vanilla_adamw,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,4.926969528198242
3,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.086797714233398
4,vanilla_adamw,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,4.729547500610352
5,vanilla_adamw,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,3.442859411239624
6,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,3.715395212173462
7,vanilla_adamw,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,4.63218879699707
8,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.011145114898682
9,vanilla_adamw,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.204159259796143
10,vanilla_adamw,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,4.787597179412842
11,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,5.2221832275390625
12,vanilla_adamw,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.4764442443847656
13,vanilla_adamw,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.530627489089966
14,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,3.7070188522338867
15,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,3.796424627304077
16,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,4.594965934753418
17,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.086523056030273
18,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,3.996370553970337
19,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,4.813626289367676
20,vanilla_adamw,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.365758895874023
21,vanilla_adamw,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,5.209461688995361
22,vanilla_adamw,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,4.723031520843506
23,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,4.539999008178711
24,vanilla_adamw,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.448195219039917
25,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,3.3444712162017822
26,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,3.69376540184021
27,vanilla_adamw,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.5153002738952637
28,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,4.657900810241699
29,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,4.9192070960998535
30,vanilla_adamw,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,4.669623374938965
31,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,4.93121337890625
32,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,4.918137550354004
33,vanilla_adamw,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,3.2771685123443604
34,vanilla_adamw,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,4.475777626037598
35,vanilla_adamw,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.137815475463867
36,vanilla_adamw,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,4.948125839233398
37,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.944192886352539
38,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.152597427368164
39,vanilla_adamw,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,4.45873498916626
40,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,4.697854995727539
41,vanilla_adamw,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.388156890869141
42,vanilla_adamw,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.1806488037109375
43,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,4.634783744812012
44,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,4.777441024780273
45,vanilla_adamw,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,4.775392532348633
46,vanilla_adamw,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,3.369211196899414
47,vanilla_adamw,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,3.3826630115509033
48,vanilla_adamw,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,4.664545059204102
49,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.169661045074463
50,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.300843238830566
51,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,4.956694602966309
52,vanilla_adamw,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.1987032890319824
53,vanilla_adamw,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,5.215271949768066
54,vanilla_adamw,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,5.177142143249512
55,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.260843753814697
56,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,4.929205417633057
57,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,5.018253803253174
58,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.005877494812012
59,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.100391387939453
60,vanilla_adamw,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.198354721069336
61,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,3.49725604057312
62,vanilla_adamw,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,4.5365495681762695
63,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,4.658295154571533
64,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,3.8700883388519287
65,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.096981048583984
66,vanilla_adamw,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,5.223190784454346
67,vanilla_adamw,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,4.765583038330078
68,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,3.7081964015960693
69,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,4.95693302154541
70,vanilla_adamw,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,3.6299216747283936
71,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,4.922698497772217
72,vanilla_adamw,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.329935550689697
73,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,4.100614070892334
74,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,4.98796272277832
75,vanilla_adamw,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,4.600078582763672
76,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,3.612365961074829
77,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.091626167297363
78,vanilla_adamw,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,3.464498281478882
79,vanilla_adamw,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,4.795619010925293
80,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,4.8076605796813965
81,vanilla_adamw,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,3.211834192276001
82,vanilla_adamw,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,5.239108562469482
83,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,5.159731864929199
84,vanilla_adamw,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,4.401091575622559
85,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,5.292477130889893
86,vanilla_adamw,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.334421634674072
87,vanilla_adamw,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.325608253479004
88,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,4.116999626159668
89,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,4.998152732849121
90,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,4.9530229568481445
91,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,3.781836986541748
92,vanilla_adamw,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,4.899723529815674
93,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,4.958956718444824
94,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.128103256225586
95,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,4.960259437561035
96,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,4.835854530334473
97,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,4.987550258636475
98,vanilla_adamw,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,3.776099443435669
99,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,5.127908229827881
100,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,3.620896577835083
101,vanilla_adamw,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.363018989562988
102,vanilla_adamw,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,4.945241928100586
103,vanilla_adamw,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,4.912115573883057
104,vanilla_adamw,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,3.2101142406463623
105,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,4.83966588973999
106,vanilla_adamw,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,3.9873013496398926
107,vanilla_adamw,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,4.6305084228515625
108,vanilla_adamw,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,3.2301576137542725
109,vanilla_adamw,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,4.760455131530762
110,vanilla_adamw,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,4.6724958419799805
111,vanilla_adamw,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,3.8082101345062256
112,vanilla_adamw,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,4.634322166442871
113,vanilla_adamw,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,5.233598709106445
114,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,4.819196701049805
115,vanilla_adamw,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,3.6396725177764893
116,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,5.000300884246826
117,vanilla_adamw,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,5.132540225982666
118,vanilla_adamw,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,4.977367401123047
119,vanilla_adamw,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,4.448860168457031


==> camera_ready/outputs_paper/vanilla_adamw/stats.csv <==
,mae,rmse,pearson
0,0.5943944454193115,0.7998518862868392,0.6176082350140887
1,0.5943944454193115,0.7998518862868392,5.757192930582248e-14


==> camera_ready/outputs_paper/vanilla_ranger/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,5.24716854095459
1,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,4.744668960571289
2,vanilla_ranger,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.432467460632324
3,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,4.2115654945373535
4,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,4.995594501495361
5,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,5.035916328430176
6,vanilla_ranger,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,3.5784497261047363
7,vanilla_ranger,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,5.18239164352417
8,vanilla_ranger,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,4.763328552246094
9,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,4.407848834991455
10,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,5.338741302490234
11,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,3.4695770740509033
12,vanilla_ranger,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,4.159677028656006
13,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,3.6812140941619873
14,vanilla_ranger,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,5.143810749053955
15,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,4.993026256561279
16,vanilla_ranger,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,5.153744697570801
17,vanilla_ranger,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,4.450916290283203
18,vanilla_ranger,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.454423427581787
19,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,4.7161946296691895
20,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.115230560302734
21,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,3.664391040802002
22,vanilla_ranger,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,4.784690856933594
23,vanilla_ranger,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,5.318574905395508
24,vanilla_ranger,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,4.903345108032227
25,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,4.928668975830078
26,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.229578971862793
27,vanilla_ranger,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,4.624661445617676
28,vanilla_ranger,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,4.042866230010986
29,vanilla_ranger,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.450748443603516
30,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,5.123885631561279
31,vanilla_ranger,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,4.561960220336914
32,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.03026819229126
33,vanilla_ranger,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.3560991287231445
34,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,3.423647880554199
35,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,3.4066152572631836
36,vanilla_ranger,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,3.733489990234375
37,vanilla_ranger,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,4.946701526641846
38,vanilla_ranger,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,4.91184139251709
39,vanilla_ranger,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,3.4384050369262695
40,vanilla_ranger,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,4.647977828979492
41,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.163323402404785
42,vanilla_ranger,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,4.579463005065918
43,vanilla_ranger,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,3.5564334392547607
44,vanilla_ranger,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,4.717695713043213
45,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,5.234701633453369
46,vanilla_ranger,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.9502363204956055
47,vanilla_ranger,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.464596748352051
48,vanilla_ranger,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.7147722244262695
49,vanilla_ranger,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,5.02084493637085
50,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,4.9495720863342285
51,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,3.468287944793701
52,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.1064043045043945
53,vanilla_ranger,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.7816238403320312
54,vanilla_ranger,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,5.044155120849609
55,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,5.2078046798706055
56,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,4.936586380004883
57,vanilla_ranger,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.510768413543701
58,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,4.588512897491455
59,vanilla_ranger,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.9364166259765625
60,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,4.6328301429748535
61,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,3.816500663757324
62,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,5.294970512390137
63,vanilla_ranger,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,5.244848251342773
64,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,5.168179512023926
65,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.253457546234131
66,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,4.9693498611450195
67,vanilla_ranger,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.476685523986816
68,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.335982322692871
69,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,5.2025837898254395
70,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.391139030456543
71,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,5.159847259521484
72,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,4.749020576477051
73,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,4.9386491775512695
74,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.077174186706543
75,vanilla_ranger,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,5.235086917877197
76,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.1441192626953125
77,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,4.959292411804199
78,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,4.5067901611328125
79,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,3.885085344314575
80,vanilla_ranger,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.551897048950195
81,vanilla_ranger,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,5.1769866943359375
82,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,3.591944694519043
83,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,3.672974109649658
84,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,5.236196994781494
85,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,3.990814208984375
86,vanilla_ranger,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,5.162763595581055
87,vanilla_ranger,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,5.096771240234375
88,vanilla_ranger,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,4.99247932434082
89,vanilla_ranger,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,4.638880252838135
90,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.966167449951172
91,vanilla_ranger,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,3.6774826049804688
92,vanilla_ranger,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.295869827270508
93,vanilla_ranger,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,5.258641719818115
94,vanilla_ranger,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,4.077004909515381
95,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,4.0127482414245605
96,vanilla_ranger,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.532378196716309
97,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.127223491668701
98,vanilla_ranger,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,5.152651786804199
99,vanilla_ranger,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,5.055084228515625
100,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,3.6135165691375732
101,vanilla_ranger,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.8488807678222656
102,vanilla_ranger,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,3.6787939071655273
103,vanilla_ranger,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,4.838299751281738
104,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,4.863505840301514
105,vanilla_ranger,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,4.933535575866699
106,vanilla_ranger,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,3.7997426986694336
107,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.09944486618042
108,vanilla_ranger,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,4.662811756134033
109,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,4.993862152099609
110,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,4.745956897735596
111,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,5.107676029205322
112,vanilla_ranger,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,4.798505783081055
113,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,4.956531524658203
114,vanilla_ranger,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,4.919208526611328
115,vanilla_ranger,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,4.669053077697754
116,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.0078959465026855
117,vanilla_ranger,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,3.7234225273132324
118,vanilla_ranger,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,4.675869941711426
119,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,4.141025066375732


==> camera_ready/outputs_paper/vanilla_ranger/stats.csv <==
,mae,rmse,pearson
0,0.5988505641619365,0.8304728798097425,0.5820392505202615
1,0.5988505641619365,0.8304728798097425,3.1198739537184515e-12


==> camera_ready/outputs_paper/vanilla_ranger_201/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,5.091079235076904
1,vanilla_ranger_201,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,3.777761220932007
2,vanilla_ranger_201,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.393857717514038
3,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,3.896955966949463
4,vanilla_ranger_201,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,4.7456817626953125
5,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,4.841104030609131
6,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,4.0673604011535645
7,vanilla_ranger_201,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,4.904336452484131
8,vanilla_ranger_201,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.154207229614258
9,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,3.8123819828033447
10,vanilla_ranger_201,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,4.859715938568115
11,vanilla_ranger_201,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,4.862303256988525
12,vanilla_ranger_201,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,4.981333255767822
13,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,4.7861127853393555
14,vanilla_ranger_201,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,4.95909309387207
15,vanilla_ranger_201,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,4.961171627044678
16,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,3.895538330078125
17,vanilla_ranger_201,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.3521289825439453
18,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,3.9219284057617188
19,vanilla_ranger_201,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,4.648845195770264
20,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,5.210072994232178
21,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.50894832611084
22,vanilla_ranger_201,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,4.895814418792725
23,vanilla_ranger_201,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,3.6518115997314453
24,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,3.8437721729278564
25,vanilla_ranger_201,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,4.599306583404541
26,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.370889663696289
27,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,5.142202854156494
28,vanilla_ranger_201,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,4.286807060241699
29,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,4.087619304656982
30,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,4.413743495941162
31,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.188392639160156
32,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,5.115505695343018
33,vanilla_ranger_201,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,5.071833610534668
34,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.342909336090088
35,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,4.306355953216553
36,vanilla_ranger_201,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,4.803083419799805
37,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,4.080905437469482
38,vanilla_ranger_201,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,3.652475595474243
39,vanilla_ranger_201,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,4.989171504974365
40,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,5.114269256591797
41,vanilla_ranger_201,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,3.683142900466919
42,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,5.2266645431518555
43,vanilla_ranger_201,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.455291509628296
44,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,4.771999835968018
45,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,5.114084720611572
46,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.20348596572876
47,vanilla_ranger_201,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,5.005004405975342
48,vanilla_ranger_201,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,3.7741339206695557
49,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,3.28666615486145
50,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,5.1407551765441895
51,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,4.8271403312683105
52,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.298624038696289
53,vanilla_ranger_201,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,5.02899694442749
54,vanilla_ranger_201,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,5.000009059906006
55,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,5.328341484069824
56,vanilla_ranger_201,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.100069046020508
57,vanilla_ranger_201,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,5.151536464691162
58,vanilla_ranger_201,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,4.9416184425354
59,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,3.7367770671844482
60,vanilla_ranger_201,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,4.151687145233154
61,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,4.93408727645874
62,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.337757110595703
63,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.0379414558410645
64,vanilla_ranger_201,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,4.0347723960876465
65,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,3.946096897125244
66,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,4.925894260406494
67,vanilla_ranger_201,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.210407257080078
68,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,5.063711643218994
69,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,5.092980861663818
70,vanilla_ranger_201,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.4961612224578857
71,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,4.219888210296631
72,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,4.931013584136963
73,vanilla_ranger_201,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,4.60759973526001
74,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,4.064268589019775
75,vanilla_ranger_201,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,4.759250164031982
76,vanilla_ranger_201,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,4.580113887786865
77,vanilla_ranger_201,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,5.078948974609375
78,vanilla_ranger_201,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.136605262756348
79,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,4.841160774230957
80,vanilla_ranger_201,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,4.7935919761657715
81,vanilla_ranger_201,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,4.7398200035095215
82,vanilla_ranger_201,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,4.370617866516113
83,vanilla_ranger_201,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.344231605529785
84,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,4.718315601348877
85,vanilla_ranger_201,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.368210792541504
86,vanilla_ranger_201,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.357516288757324
87,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,4.908721446990967
88,vanilla_ranger_201,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,3.964428186416626
89,vanilla_ranger_201,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,4.589425563812256
90,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,4.625522136688232
91,vanilla_ranger_201,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,4.950146198272705
92,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.102970600128174
93,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,5.191650867462158
94,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,4.220139503479004
95,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,4.991570472717285
96,vanilla_ranger_201,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,3.7151782512664795
97,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,5.066932201385498
98,vanilla_ranger_201,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,4.659583568572998
99,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.3505144119262695
100,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,3.950327157974243
101,vanilla_ranger_201,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,4.74829626083374
102,vanilla_ranger_201,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.39792799949646
103,vanilla_ranger_201,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,3.457777500152588
104,vanilla_ranger_201,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.340628147125244
105,vanilla_ranger_201,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,4.9093804359436035
106,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,4.934473514556885
107,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.138311862945557
108,vanilla_ranger_201,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,4.761375427246094
109,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,5.024450302124023
110,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,4.360994815826416
111,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.322311878204346
112,vanilla_ranger_201,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,4.602458953857422
113,vanilla_ranger_201,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,4.064830303192139
114,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.247712135314941
115,vanilla_ranger_201,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.367127418518066
116,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.353394031524658
117,vanilla_ranger_201,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,4.121058940887451
118,vanilla_ranger_201,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.350493907928467
119,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,5.163835525512695


==> camera_ready/outputs_paper/vanilla_ranger_201/stats.csv <==
,mae,rmse,pearson
0,0.5912021636962891,0.7955717833939066,0.6258785246508369
1,0.5912021636962891,0.7955717833939066,2.113880540034562e-14


==> camera_ready/outputs_paper/vanilla_ranger_scaled_pretrained/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,3.4066152572631836
1,vanilla_ranger_scaled2,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,3.6774826049804688
2,vanilla_ranger_scaled2,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,5.096771240234375
3,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.077174186706543
4,vanilla_ranger_scaled2,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,4.042866230010986
5,vanilla_ranger_scaled2,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,3.7997426986694336
6,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,3.672974109649658
7,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,4.936586380004883
8,vanilla_ranger_scaled2,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.7816238403320312
9,vanilla_ranger_scaled2,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.295869827270508
10,vanilla_ranger_scaled2,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,4.561960220336914
11,vanilla_ranger_scaled2,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,4.91184139251709
12,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,4.6328301429748535
13,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,4.9495720863342285
14,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,3.816500663757324
15,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,4.744668960571289
16,vanilla_ranger_scaled2,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,4.763328552246094
17,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,5.2078046798706055
18,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,4.9386491775512695
19,vanilla_ranger_scaled2,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,5.18239164352417
20,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,5.338741302490234
21,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,4.9693498611450195
22,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,4.749020576477051
23,vanilla_ranger_scaled2,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.450748443603516
24,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,4.588512897491455
25,vanilla_ranger_scaled2,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.464596748352051
26,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,4.407848834991455
27,vanilla_ranger_scaled2,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,5.044155120849609
28,vanilla_ranger_scaled2,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.8488807678222656
29,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,5.24716854095459
30,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,5.035916328430176
31,vanilla_ranger_scaled2,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,4.99247932434082
32,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,3.885085344314575
33,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,5.107676029205322
34,vanilla_ranger_scaled2,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.9364166259765625
35,vanilla_ranger_scaled2,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,3.5564334392547607
36,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,4.2115654945373535
37,vanilla_ranger_scaled2,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,4.159677028656006
38,vanilla_ranger_scaled2,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.532378196716309
39,vanilla_ranger_scaled2,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,5.1769866943359375
40,vanilla_ranger_scaled2,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,4.946701526641846
41,vanilla_ranger_scaled2,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,4.450916290283203
42,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,4.993026256561279
43,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.1064043045043945
44,vanilla_ranger_scaled2,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,5.143810749053955
45,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,4.993862152099609
46,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,5.234701633453369
47,vanilla_ranger_scaled2,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,5.055084228515625
48,vanilla_ranger_scaled2,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,4.624661445617676
49,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,3.591944694519043
50,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,3.990814208984375
51,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.0078959465026855
52,vanilla_ranger_scaled2,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.454423427581787
53,vanilla_ranger_scaled2,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,5.244848251342773
54,vanilla_ranger_scaled2,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,4.662811756134033
55,vanilla_ranger_scaled2,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.551897048950195
56,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,3.664391040802002
57,vanilla_ranger_scaled2,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,3.6787939071655273
58,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.115230560302734
59,vanilla_ranger_scaled2,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,4.077004909515381
60,vanilla_ranger_scaled2,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,5.02084493637085
61,vanilla_ranger_scaled2,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,3.4384050369262695
62,vanilla_ranger_scaled2,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,5.235086917877197
63,vanilla_ranger_scaled2,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,5.162763595581055
64,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,5.159847259521484
65,vanilla_ranger_scaled2,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,4.933535575866699
66,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.335982322692871
67,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,3.468287944793701
68,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.391139030456543
69,vanilla_ranger_scaled2,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,5.152651786804199
70,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.1441192626953125
71,vanilla_ranger_scaled2,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,4.784690856933594
72,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,5.168179512023926
73,vanilla_ranger_scaled2,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,3.733489990234375
74,vanilla_ranger_scaled2,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,4.903345108032227
75,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,5.294970512390137
76,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,3.6135165691375732
77,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,4.745956897735596
78,vanilla_ranger_scaled2,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,4.669053077697754
79,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,4.959292411804199
80,vanilla_ranger_scaled2,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,4.798505783081055
81,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,5.123885631561279
82,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.966167449951172
83,vanilla_ranger_scaled2,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.432467460632324
84,vanilla_ranger_scaled2,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.476685523986816
85,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,4.928668975830078
86,vanilla_ranger_scaled2,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,5.258641719818115
87,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.127223491668701
88,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,4.995594501495361
89,vanilla_ranger_scaled2,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.510768413543701
90,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,4.141025066375732
91,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.253457546234131
92,vanilla_ranger_scaled2,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.7147722244262695
93,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,3.423647880554199
94,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.03026819229126
95,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,4.863505840301514
96,vanilla_ranger_scaled2,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,5.318574905395508
97,vanilla_ranger_scaled2,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,3.5784497261047363
98,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,4.956531524658203
99,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,5.2025837898254395
100,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,4.0127482414245605
101,vanilla_ranger_scaled2,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.3560991287231445
102,vanilla_ranger_scaled2,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,4.838299751281738
103,vanilla_ranger_scaled2,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.9502363204956055
104,vanilla_ranger_scaled2,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,4.919208526611328
105,vanilla_ranger_scaled2,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,4.675869941711426
106,vanilla_ranger_scaled2,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,4.638880252838135
107,vanilla_ranger_scaled2,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,4.579463005065918
108,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.229578971862793
109,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.163323402404785
110,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,3.6812140941619873
111,vanilla_ranger_scaled2,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,4.717695713043213
112,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,4.7161946296691895
113,vanilla_ranger_scaled2,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,4.647977828979492
114,vanilla_ranger_scaled2,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,5.153744697570801
115,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.09944486618042
116,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,3.4695770740509033
117,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,5.236196994781494
118,vanilla_ranger_scaled2,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,3.7234225273132324
119,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,4.5067901611328125


==> camera_ready/outputs_paper/vanilla_ranger_scaled_pretrained/stats.csv <==
,mae,rmse,pearson
0,0.5988505641619365,0.8304728798097425,0.5820392505202614
1,0.5988505641619365,0.8304728798097425,3.1198739537184995e-12


==> camera_ready/outputs_paper/vanilla_sgd/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,5.502942085266113
1,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,5.666110992431641
2,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,3.520451784133911
3,vanilla_sgd,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,3.201953887939453
4,vanilla_sgd,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.700563430786133
5,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,5.438526153564453
6,vanilla_sgd,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,4.3167009353637695
7,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.615560531616211
8,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,5.184082984924316
9,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,4.163766860961914
10,vanilla_sgd,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.679706573486328
11,vanilla_sgd,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,3.0996336936950684
12,vanilla_sgd,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,3.87874698638916
13,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,5.309261322021484
14,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,5.6729583740234375
15,vanilla_sgd,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.396907806396484
16,vanilla_sgd,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,5.564962387084961
17,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,3.9384164810180664
18,vanilla_sgd,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,3.935398578643799
19,vanilla_sgd,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,5.349236011505127
20,vanilla_sgd,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,5.5649285316467285
21,vanilla_sgd,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,3.5188755989074707
22,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,5.199378967285156
23,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,5.915071487426758
24,vanilla_sgd,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,5.340317726135254
25,vanilla_sgd,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,5.465635776519775
26,vanilla_sgd,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.688504695892334
27,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,3.6242990493774414
28,vanilla_sgd,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.394170761108398
29,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,5.247270584106445
30,vanilla_sgd,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,5.546613693237305
31,vanilla_sgd,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,5.424110412597656
32,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,3.6956288814544678
33,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,5.616040229797363
34,vanilla_sgd,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.682138919830322
35,vanilla_sgd,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,5.527426719665527
36,vanilla_sgd,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,5.48978328704834
37,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,5.420622825622559
38,vanilla_sgd,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,5.726242542266846
39,vanilla_sgd,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,5.544008255004883
40,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.727582931518555
41,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.613525867462158
42,vanilla_sgd,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.365457534790039
43,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.646303176879883
44,vanilla_sgd,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,5.531325340270996
45,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,6.059764862060547
46,vanilla_sgd,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,3.3719255924224854
47,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.42515754699707
48,vanilla_sgd,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,5.377494812011719
49,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,5.183187484741211
50,vanilla_sgd,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.364349365234375
51,vanilla_sgd,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,3.4416754245758057
52,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,6.047450065612793
53,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,4.781648635864258
54,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,3.4990243911743164
55,vanilla_sgd,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,5.470569133758545
56,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,5.6811981201171875
57,vanilla_sgd,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,4.997817039489746
58,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,5.23409366607666
59,vanilla_sgd,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,3.307166814804077
60,vanilla_sgd,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,5.497917175292969
61,vanilla_sgd,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,5.626287460327148
62,vanilla_sgd,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.054746627807617
63,vanilla_sgd,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,5.428881645202637
64,vanilla_sgd,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,5.53456449508667
65,vanilla_sgd,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,5.4504313468933105
66,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,4.691868305206299
67,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,5.395316123962402
68,vanilla_sgd,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,3.1178863048553467
69,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,3.5878210067749023
70,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,5.017217636108398
71,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,6.034074783325195
72,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,5.403857231140137
73,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,3.8425304889678955
74,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.610869407653809
75,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,3.971632719039917
76,vanilla_sgd,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.244079351425171
77,vanilla_sgd,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,5.519903182983398
78,vanilla_sgd,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,5.565611362457275
79,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,5.2058610916137695
80,vanilla_sgd,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,5.495237350463867
81,vanilla_sgd,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,2.9666569232940674
82,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.718053817749023
83,vanilla_sgd,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,5.310318946838379
84,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.54037618637085
85,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,3.233637809753418
86,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,5.600953102111816
87,vanilla_sgd,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.3102073669433594
88,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,3.277181386947632
89,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,4.889124870300293
90,vanilla_sgd,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,5.4065165519714355
91,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,4.415565013885498
92,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,2.861646890640259
93,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,5.392853260040283
94,vanilla_sgd,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,3.872549533843994
95,vanilla_sgd,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,5.398587226867676
96,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.499107360839844
97,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,5.1722259521484375
98,vanilla_sgd,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.684395790100098
99,vanilla_sgd,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,5.368352890014648
100,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.651396751403809
101,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,5.233078956604004
102,vanilla_sgd,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.3247475624084473
103,vanilla_sgd,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.395929336547852
104,vanilla_sgd,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,5.498816013336182
105,vanilla_sgd,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,3.1183929443359375
106,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.5927934646606445
107,vanilla_sgd,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,5.604790687561035
108,vanilla_sgd,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,5.40559196472168
109,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,3.4737043380737305
110,vanilla_sgd,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.681819915771484
111,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.448009490966797
112,vanilla_sgd,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,5.387576580047607
113,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,5.392650604248047
114,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,5.556332588195801
115,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.671289920806885
116,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,5.123085021972656
117,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.91087532043457
118,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,5.449868202209473
119,vanilla_sgd,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,5.407222270965576


==> camera_ready/outputs_paper/vanilla_sgd/stats.csv <==
,mae,rmse,pearson
0,0.6456292410691579,0.8787613280718022,0.6448052760689299
1,0.6456292410691579,0.8787613280718022,1.901000129168254e-15


==> camera_ready/readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs


==> outputs_paper/brats_ranger_multi_classic/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,brats_ranger_multi,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,5.107036113739014
1,brats_ranger_multi,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.251911640167236
2,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,5.240368843078613
3,brats_ranger_multi,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,4.2096099853515625
4,brats_ranger_multi,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.28164005279541
5,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.128849029541016
6,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.403343200683594
7,brats_ranger_multi,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,5.233090877532959
8,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,4.2144575119018555
9,brats_ranger_multi,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.3054654598236084
10,brats_ranger_multi,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,5.1220011711120605
11,brats_ranger_multi,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.294523239135742
12,brats_ranger_multi,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,4.776924133300781
13,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,5.175325393676758
14,brats_ranger_multi,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,4.023102283477783
15,brats_ranger_multi,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,5.232288360595703
16,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,4.907506465911865
17,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.388705253601074
18,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,4.458164691925049
19,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,4.2696428298950195
20,brats_ranger_multi,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,4.731531143188477
21,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,4.364312171936035
22,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,4.016304016113281
23,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,4.864826202392578
24,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,4.264209747314453
25,brats_ranger_multi,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.203779220581055
26,brats_ranger_multi,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.14097261428833
27,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,5.231441974639893
28,brats_ranger_multi,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.339923858642578
29,brats_ranger_multi,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,3.4857864379882812
30,brats_ranger_multi,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,5.385297775268555
31,brats_ranger_multi,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,3.494420289993286
32,brats_ranger_multi,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,4.193674087524414
33,brats_ranger_multi,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,4.954076290130615
34,brats_ranger_multi,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.220376014709473
35,brats_ranger_multi,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,4.188602447509766
36,brats_ranger_multi,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.2693638801574707
37,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.279537200927734
38,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,3.011272430419922
39,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.145064830780029
40,brats_ranger_multi,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,5.370133876800537
41,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,5.300364971160889
42,brats_ranger_multi,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,4.774702072143555
43,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,5.315033435821533
44,brats_ranger_multi,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,3.507908344268799
45,brats_ranger_multi,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,4.96552038192749
46,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,4.624300956726074
47,brats_ranger_multi,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,4.987424373626709
48,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,5.051844120025635
49,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,4.245485305786133
50,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,5.206486701965332
51,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,5.2404279708862305
52,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.239947319030762
53,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,5.016809463500977
54,brats_ranger_multi,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,3.2758984565734863
55,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,5.301970958709717
56,brats_ranger_multi,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,4.190682888031006
57,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,4.274408340454102
58,brats_ranger_multi,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,5.0138654708862305
59,brats_ranger_multi,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.302939414978027
60,brats_ranger_multi,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.250655174255371
61,brats_ranger_multi,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,5.187069892883301
62,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,4.249563217163086
63,brats_ranger_multi,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,5.102574348449707
64,brats_ranger_multi,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.216168403625488
65,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,4.907965660095215
66,brats_ranger_multi,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.206737518310547
67,brats_ranger_multi,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.216312408447266
68,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,5.362974643707275
69,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.333105564117432
70,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,4.965482234954834
71,brats_ranger_multi,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,3.609874725341797
72,brats_ranger_multi,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,5.105596542358398
73,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,4.995327949523926
74,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,5.18605375289917
75,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,5.3093767166137695
76,brats_ranger_multi,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,4.7432541847229
77,brats_ranger_multi,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,5.230010032653809
78,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.229418754577637
79,brats_ranger_multi,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,3.4146018028259277
80,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,4.584975242614746
81,brats_ranger_multi,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,5.10759973526001
82,brats_ranger_multi,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,5.301820755004883
83,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,4.188535690307617
84,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,5.113088130950928
85,brats_ranger_multi,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,5.230764389038086
86,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.1279683113098145
87,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,4.360081672668457
88,brats_ranger_multi,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,5.390097141265869
89,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.285409450531006
90,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,4.209613800048828
91,brats_ranger_multi,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,4.983940124511719
92,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.601975440979004
93,brats_ranger_multi,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,4.204683303833008
94,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,5.278534412384033
95,brats_ranger_multi,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,5.207863807678223
96,brats_ranger_multi,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,5.229509353637695
97,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.379377841949463
98,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,5.420737266540527
99,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.103426933288574
100,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,5.2684173583984375
101,brats_ranger_multi,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,4.176701068878174
102,brats_ranger_multi,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,5.102347373962402
103,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,5.312502861022949
104,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,4.437479019165039
105,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,4.195460319519043
106,brats_ranger_multi,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,5.385712146759033
107,brats_ranger_multi,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,5.000818252563477
108,brats_ranger_multi,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.116025924682617
109,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,4.321832656860352
110,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,4.583522796630859
111,brats_ranger_multi,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,5.062345027923584
112,brats_ranger_multi,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,4.141074180603027
113,brats_ranger_multi,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,5.411672592163086
114,brats_ranger_multi,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,4.758241176605225
115,brats_ranger_multi,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,5.410722732543945
116,brats_ranger_multi,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,4.9885478019714355
117,brats_ranger_multi,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.223508358001709
118,brats_ranger_multi,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,5.397347927093506
119,brats_ranger_multi,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,4.8119049072265625


==> outputs_paper/brats_ranger_multi_classic/stats.csv <==
,mae,rmse,pearson
0,0.5721432904402415,0.8219236174495188,0.6096361711959628
1,0.5721432904402415,0.8219236174495188,1.4713909198874865e-13


==> outputs_paper/brats_ranger_multi_selection_scaled/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,brats_ranger_multi_selection,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.213677406311035
1,brats_ranger_multi_selection,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,5.114593029022217
2,brats_ranger_multi_selection,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,4.732223033905029
3,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,4.4912848472595215
4,brats_ranger_multi_selection,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,3.9631683826446533
5,brats_ranger_multi_selection,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.6993281841278076
6,brats_ranger_multi_selection,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,5.355299472808838
7,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.191446781158447
8,brats_ranger_multi_selection,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,5.3850507736206055
9,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,5.2381157875061035
10,brats_ranger_multi_selection,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.430727958679199
11,brats_ranger_multi_selection,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,5.484437465667725
12,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,5.141358852386475
13,brats_ranger_multi_selection,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,4.023307800292969
14,brats_ranger_multi_selection,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,4.031286239624023
15,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,5.326969623565674
16,brats_ranger_multi_selection,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,5.484041213989258
17,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,4.922301292419434
18,brats_ranger_multi_selection,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,4.6011528968811035
19,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,4.471339702606201
20,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,5.18035888671875
21,brats_ranger_multi_selection,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.026272296905518
22,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,4.3962082862854
23,brats_ranger_multi_selection,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,5.062076091766357
24,brats_ranger_multi_selection,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,4.8922505378723145
25,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,4.1754374504089355
26,brats_ranger_multi_selection,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.259602069854736
27,brats_ranger_multi_selection,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,5.095318794250488
28,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.329543590545654
29,brats_ranger_multi_selection,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.6959564685821533
30,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,5.112175464630127
31,brats_ranger_multi_selection,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,5.3726372718811035
32,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.017523288726807
33,brats_ranger_multi_selection,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,3.679323434829712
34,brats_ranger_multi_selection,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,3.9924538135528564
35,brats_ranger_multi_selection,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,3.86200213432312
36,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.007984161376953
37,brats_ranger_multi_selection,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,5.458796977996826
38,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,4.781199932098389
39,brats_ranger_multi_selection,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,5.333138465881348
40,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,4.780110836029053
41,brats_ranger_multi_selection,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,4.494499683380127
42,brats_ranger_multi_selection,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,4.455068111419678
43,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,4.9260125160217285
44,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,5.328874111175537
45,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,5.118063926696777
46,brats_ranger_multi_selection,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,5.452812194824219
47,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,4.476713180541992
48,brats_ranger_multi_selection,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,4.572408199310303
49,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,4.66996431350708
50,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,5.2675251960754395
51,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.190414905548096
52,brats_ranger_multi_selection,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,3.8558452129364014
53,brats_ranger_multi_selection,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.5562679767608643
54,brats_ranger_multi_selection,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,5.3196940422058105
55,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,5.119635105133057
56,brats_ranger_multi_selection,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,5.34316873550415
57,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.191932678222656
58,brats_ranger_multi_selection,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,3.953829288482666
59,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,3.679051637649536
60,brats_ranger_multi_selection,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.192837238311768
61,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.294422626495361
62,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,4.2560133934021
63,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,4.722257137298584
64,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.16802453994751
65,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,4.727012634277344
66,brats_ranger_multi_selection,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,5.46697473526001
67,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,5.300760746002197
68,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.16155481338501
69,brats_ranger_multi_selection,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,5.427055835723877
70,brats_ranger_multi_selection,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,3.9376790523529053
71,brats_ranger_multi_selection,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.419795513153076
72,brats_ranger_multi_selection,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,4.638229846954346
73,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.292900562286377
74,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,3.5521717071533203
75,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,3.9783694744110107
76,brats_ranger_multi_selection,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,3.946244478225708
77,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,4.6279754638671875
78,brats_ranger_multi_selection,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.424861431121826
79,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,4.361821174621582
80,brats_ranger_multi_selection,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.7016241550445557
81,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.248337268829346
82,brats_ranger_multi_selection,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,5.353151798248291
83,brats_ranger_multi_selection,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.713409185409546
84,brats_ranger_multi_selection,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,3.7716851234436035
85,brats_ranger_multi_selection,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,5.339104175567627
86,brats_ranger_multi_selection,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,3.4655611515045166
87,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,5.161449909210205
88,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.2090163230896
89,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,5.1897783279418945
90,brats_ranger_multi_selection,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.41451358795166
91,brats_ranger_multi_selection,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,4.968267440795898
92,brats_ranger_multi_selection,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,5.169428825378418
93,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,4.607884883880615
94,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,5.168323516845703
95,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,4.401055812835693
96,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,4.653820991516113
97,brats_ranger_multi_selection,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.427789688110352
98,brats_ranger_multi_selection,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,5.209242343902588
99,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.19518518447876
100,brats_ranger_multi_selection,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.432579040527344
101,brats_ranger_multi_selection,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,4.800339698791504
102,brats_ranger_multi_selection,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,3.7993111610412598
103,brats_ranger_multi_selection,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,5.313966274261475
104,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,5.1174116134643555
105,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,5.119565486907959
106,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,5.1756157875061035
107,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,5.13518762588501
108,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,5.184214115142822
109,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,5.165298938751221
110,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,4.272752285003662
111,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,4.7706618309021
112,brats_ranger_multi_selection,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.836159706115723
113,brats_ranger_multi_selection,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,5.131289958953857
114,brats_ranger_multi_selection,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,5.324816703796387
115,brats_ranger_multi_selection,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,5.484169006347656
116,brats_ranger_multi_selection,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,4.461700439453125
117,brats_ranger_multi_selection,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,5.293553829193115
118,brats_ranger_multi_selection,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,4.79744815826416
119,brats_ranger_multi_selection,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,5.473911762237549


==> outputs_paper/brats_ranger_multi_selection_scaled/stats.csv <==
,mae,rmse,pearson
0,0.5111889163653056,0.7964592549345952,0.6631433019083274
1,0.5111889163653056,0.7964592549345952,1.5598823979025627e-16


==> outputs_paper/vanilla_adamw/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,4.739537239074707
1,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.0350494384765625
2,vanilla_adamw,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,4.926969528198242
3,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.086797714233398
4,vanilla_adamw,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,4.729547500610352
5,vanilla_adamw,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,3.442859411239624
6,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,3.715395212173462
7,vanilla_adamw,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,4.63218879699707
8,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.011145114898682
9,vanilla_adamw,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.204159259796143
10,vanilla_adamw,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,4.787597179412842
11,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,5.2221832275390625
12,vanilla_adamw,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.4764442443847656
13,vanilla_adamw,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.530627489089966
14,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,3.7070188522338867
15,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,3.796424627304077
16,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,4.594965934753418
17,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.086523056030273
18,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,3.996370553970337
19,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,4.813626289367676
20,vanilla_adamw,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.365758895874023
21,vanilla_adamw,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,5.209461688995361
22,vanilla_adamw,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,4.723031520843506
23,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,4.539999008178711
24,vanilla_adamw,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.448195219039917
25,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,3.3444712162017822
26,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,3.69376540184021
27,vanilla_adamw,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.5153002738952637
28,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,4.657900810241699
29,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,4.9192070960998535
30,vanilla_adamw,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,4.669623374938965
31,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,4.93121337890625
32,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,4.918137550354004
33,vanilla_adamw,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,3.2771685123443604
34,vanilla_adamw,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,4.475777626037598
35,vanilla_adamw,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.137815475463867
36,vanilla_adamw,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,4.948125839233398
37,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.944192886352539
38,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.152597427368164
39,vanilla_adamw,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,4.45873498916626
40,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,4.697854995727539
41,vanilla_adamw,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.388156890869141
42,vanilla_adamw,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.1806488037109375
43,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,4.634783744812012
44,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,4.777441024780273
45,vanilla_adamw,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,4.775392532348633
46,vanilla_adamw,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,3.369211196899414
47,vanilla_adamw,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,3.3826630115509033
48,vanilla_adamw,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,4.664545059204102
49,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.169661045074463
50,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.300843238830566
51,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,4.956694602966309
52,vanilla_adamw,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.1987032890319824
53,vanilla_adamw,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,5.215271949768066
54,vanilla_adamw,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,5.177142143249512
55,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.260843753814697
56,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,4.929205417633057
57,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,5.018253803253174
58,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.005877494812012
59,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.100391387939453
60,vanilla_adamw,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.198354721069336
61,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,3.49725604057312
62,vanilla_adamw,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,4.5365495681762695
63,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,4.658295154571533
64,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,3.8700883388519287
65,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.096981048583984
66,vanilla_adamw,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,5.223190784454346
67,vanilla_adamw,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,4.765583038330078
68,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,3.7081964015960693
69,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,4.95693302154541
70,vanilla_adamw,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,3.6299216747283936
71,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,4.922698497772217
72,vanilla_adamw,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.329935550689697
73,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,4.100614070892334
74,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,4.98796272277832
75,vanilla_adamw,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,4.600078582763672
76,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,3.612365961074829
77,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.091626167297363
78,vanilla_adamw,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,3.464498281478882
79,vanilla_adamw,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,4.795619010925293
80,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,4.8076605796813965
81,vanilla_adamw,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,3.211834192276001
82,vanilla_adamw,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,5.239108562469482
83,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,5.159731864929199
84,vanilla_adamw,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,4.401091575622559
85,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,5.292477130889893
86,vanilla_adamw,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.334421634674072
87,vanilla_adamw,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.325608253479004
88,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,4.116999626159668
89,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,4.998152732849121
90,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,4.9530229568481445
91,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,3.781836986541748
92,vanilla_adamw,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,4.899723529815674
93,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,4.958956718444824
94,vanilla_adamw,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.128103256225586
95,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,4.960259437561035
96,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,4.835854530334473
97,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,4.987550258636475
98,vanilla_adamw,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,3.776099443435669
99,vanilla_adamw,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,5.127908229827881
100,vanilla_adamw,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,3.620896577835083
101,vanilla_adamw,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.363018989562988
102,vanilla_adamw,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,4.945241928100586
103,vanilla_adamw,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,4.912115573883057
104,vanilla_adamw,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,3.2101142406463623
105,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,4.83966588973999
106,vanilla_adamw,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,3.9873013496398926
107,vanilla_adamw,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,4.6305084228515625
108,vanilla_adamw,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,3.2301576137542725
109,vanilla_adamw,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,4.760455131530762
110,vanilla_adamw,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,4.6724958419799805
111,vanilla_adamw,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,3.8082101345062256
112,vanilla_adamw,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,4.634322166442871
113,vanilla_adamw,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,5.233598709106445
114,vanilla_adamw,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,4.819196701049805
115,vanilla_adamw,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,3.6396725177764893
116,vanilla_adamw,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,5.000300884246826
117,vanilla_adamw,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,5.132540225982666
118,vanilla_adamw,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,4.977367401123047
119,vanilla_adamw,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,4.448860168457031


==> outputs_paper/vanilla_adamw/stats.csv <==
,mae,rmse,pearson
0,0.5943944454193115,0.7998518862868392,0.6176082350140887
1,0.5943944454193115,0.7998518862868392,5.757192930582248e-14


==> outputs_paper/vanilla_ranger/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,5.24716854095459
1,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,4.744668960571289
2,vanilla_ranger,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.432467460632324
3,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,4.2115654945373535
4,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,4.995594501495361
5,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,5.035916328430176
6,vanilla_ranger,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,3.5784497261047363
7,vanilla_ranger,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,5.18239164352417
8,vanilla_ranger,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,4.763328552246094
9,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,4.407848834991455
10,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,5.338741302490234
11,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,3.4695770740509033
12,vanilla_ranger,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,4.159677028656006
13,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,3.6812140941619873
14,vanilla_ranger,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,5.143810749053955
15,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,4.993026256561279
16,vanilla_ranger,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,5.153744697570801
17,vanilla_ranger,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,4.450916290283203
18,vanilla_ranger,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.454423427581787
19,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,4.7161946296691895
20,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.115230560302734
21,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,3.664391040802002
22,vanilla_ranger,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,4.784690856933594
23,vanilla_ranger,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,5.318574905395508
24,vanilla_ranger,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,4.903345108032227
25,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,4.928668975830078
26,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.229578971862793
27,vanilla_ranger,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,4.624661445617676
28,vanilla_ranger,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,4.042866230010986
29,vanilla_ranger,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.450748443603516
30,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,5.123885631561279
31,vanilla_ranger,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,4.561960220336914
32,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.03026819229126
33,vanilla_ranger,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.3560991287231445
34,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,3.423647880554199
35,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,3.4066152572631836
36,vanilla_ranger,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,3.733489990234375
37,vanilla_ranger,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,4.946701526641846
38,vanilla_ranger,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,4.91184139251709
39,vanilla_ranger,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,3.4384050369262695
40,vanilla_ranger,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,4.647977828979492
41,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.163323402404785
42,vanilla_ranger,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,4.579463005065918
43,vanilla_ranger,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,3.5564334392547607
44,vanilla_ranger,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,4.717695713043213
45,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,5.234701633453369
46,vanilla_ranger,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.9502363204956055
47,vanilla_ranger,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.464596748352051
48,vanilla_ranger,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.7147722244262695
49,vanilla_ranger,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,5.02084493637085
50,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,4.9495720863342285
51,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,3.468287944793701
52,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.1064043045043945
53,vanilla_ranger,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.7816238403320312
54,vanilla_ranger,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,5.044155120849609
55,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,5.2078046798706055
56,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,4.936586380004883
57,vanilla_ranger,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.510768413543701
58,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,4.588512897491455
59,vanilla_ranger,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.9364166259765625
60,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,4.6328301429748535
61,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,3.816500663757324
62,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,5.294970512390137
63,vanilla_ranger,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,5.244848251342773
64,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,5.168179512023926
65,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.253457546234131
66,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,4.9693498611450195
67,vanilla_ranger,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.476685523986816
68,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.335982322692871
69,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,5.2025837898254395
70,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.391139030456543
71,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,5.159847259521484
72,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,4.749020576477051
73,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,4.9386491775512695
74,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.077174186706543
75,vanilla_ranger,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,5.235086917877197
76,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.1441192626953125
77,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,4.959292411804199
78,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,4.5067901611328125
79,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,3.885085344314575
80,vanilla_ranger,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.551897048950195
81,vanilla_ranger,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,5.1769866943359375
82,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,3.591944694519043
83,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,3.672974109649658
84,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,5.236196994781494
85,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,3.990814208984375
86,vanilla_ranger,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,5.162763595581055
87,vanilla_ranger,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,5.096771240234375
88,vanilla_ranger,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,4.99247932434082
89,vanilla_ranger,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,4.638880252838135
90,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.966167449951172
91,vanilla_ranger,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,3.6774826049804688
92,vanilla_ranger,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.295869827270508
93,vanilla_ranger,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,5.258641719818115
94,vanilla_ranger,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,4.077004909515381
95,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,4.0127482414245605
96,vanilla_ranger,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.532378196716309
97,vanilla_ranger,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.127223491668701
98,vanilla_ranger,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,5.152651786804199
99,vanilla_ranger,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,5.055084228515625
100,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,3.6135165691375732
101,vanilla_ranger,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.8488807678222656
102,vanilla_ranger,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,3.6787939071655273
103,vanilla_ranger,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,4.838299751281738
104,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,4.863505840301514
105,vanilla_ranger,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,4.933535575866699
106,vanilla_ranger,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,3.7997426986694336
107,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.09944486618042
108,vanilla_ranger,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,4.662811756134033
109,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,4.993862152099609
110,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,4.745956897735596
111,vanilla_ranger,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,5.107676029205322
112,vanilla_ranger,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,4.798505783081055
113,vanilla_ranger,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,4.956531524658203
114,vanilla_ranger,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,4.919208526611328
115,vanilla_ranger,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,4.669053077697754
116,vanilla_ranger,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.0078959465026855
117,vanilla_ranger,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,3.7234225273132324
118,vanilla_ranger,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,4.675869941711426
119,vanilla_ranger,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,4.141025066375732


==> outputs_paper/vanilla_ranger/stats.csv <==
,mae,rmse,pearson
0,0.5988505641619365,0.8304728798097425,0.5820392505202615
1,0.5988505641619365,0.8304728798097425,3.1198739537184515e-12


==> outputs_paper/vanilla_ranger_201/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,5.091079235076904
1,vanilla_ranger_201,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,3.777761220932007
2,vanilla_ranger_201,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.393857717514038
3,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,3.896955966949463
4,vanilla_ranger_201,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,4.7456817626953125
5,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,4.841104030609131
6,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,4.0673604011535645
7,vanilla_ranger_201,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,4.904336452484131
8,vanilla_ranger_201,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.154207229614258
9,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,3.8123819828033447
10,vanilla_ranger_201,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,4.859715938568115
11,vanilla_ranger_201,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,4.862303256988525
12,vanilla_ranger_201,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,4.981333255767822
13,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,4.7861127853393555
14,vanilla_ranger_201,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,4.95909309387207
15,vanilla_ranger_201,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,4.961171627044678
16,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,3.895538330078125
17,vanilla_ranger_201,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.3521289825439453
18,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,3.9219284057617188
19,vanilla_ranger_201,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,4.648845195770264
20,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,5.210072994232178
21,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.50894832611084
22,vanilla_ranger_201,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,4.895814418792725
23,vanilla_ranger_201,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,3.6518115997314453
24,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,3.8437721729278564
25,vanilla_ranger_201,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,4.599306583404541
26,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.370889663696289
27,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,5.142202854156494
28,vanilla_ranger_201,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,4.286807060241699
29,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,4.087619304656982
30,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,4.413743495941162
31,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.188392639160156
32,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,5.115505695343018
33,vanilla_ranger_201,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,5.071833610534668
34,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.342909336090088
35,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,4.306355953216553
36,vanilla_ranger_201,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,4.803083419799805
37,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,4.080905437469482
38,vanilla_ranger_201,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,3.652475595474243
39,vanilla_ranger_201,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,4.989171504974365
40,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,5.114269256591797
41,vanilla_ranger_201,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,3.683142900466919
42,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,5.2266645431518555
43,vanilla_ranger_201,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.455291509628296
44,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,4.771999835968018
45,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,5.114084720611572
46,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.20348596572876
47,vanilla_ranger_201,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,5.005004405975342
48,vanilla_ranger_201,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,3.7741339206695557
49,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,3.28666615486145
50,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,5.1407551765441895
51,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,4.8271403312683105
52,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.298624038696289
53,vanilla_ranger_201,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,5.02899694442749
54,vanilla_ranger_201,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,5.000009059906006
55,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,5.328341484069824
56,vanilla_ranger_201,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.100069046020508
57,vanilla_ranger_201,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,5.151536464691162
58,vanilla_ranger_201,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,4.9416184425354
59,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,3.7367770671844482
60,vanilla_ranger_201,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,4.151687145233154
61,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,4.93408727645874
62,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.337757110595703
63,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.0379414558410645
64,vanilla_ranger_201,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,4.0347723960876465
65,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,3.946096897125244
66,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,4.925894260406494
67,vanilla_ranger_201,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.210407257080078
68,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,5.063711643218994
69,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,5.092980861663818
70,vanilla_ranger_201,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.4961612224578857
71,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,4.219888210296631
72,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,4.931013584136963
73,vanilla_ranger_201,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,4.60759973526001
74,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,4.064268589019775
75,vanilla_ranger_201,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,4.759250164031982
76,vanilla_ranger_201,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,4.580113887786865
77,vanilla_ranger_201,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,5.078948974609375
78,vanilla_ranger_201,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.136605262756348
79,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,4.841160774230957
80,vanilla_ranger_201,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,4.7935919761657715
81,vanilla_ranger_201,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,4.7398200035095215
82,vanilla_ranger_201,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,4.370617866516113
83,vanilla_ranger_201,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.344231605529785
84,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,4.718315601348877
85,vanilla_ranger_201,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.368210792541504
86,vanilla_ranger_201,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.357516288757324
87,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,4.908721446990967
88,vanilla_ranger_201,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,3.964428186416626
89,vanilla_ranger_201,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,4.589425563812256
90,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,4.625522136688232
91,vanilla_ranger_201,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,4.950146198272705
92,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.102970600128174
93,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,5.191650867462158
94,vanilla_ranger_201,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,4.220139503479004
95,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,4.991570472717285
96,vanilla_ranger_201,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,3.7151782512664795
97,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,5.066932201385498
98,vanilla_ranger_201,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,4.659583568572998
99,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.3505144119262695
100,vanilla_ranger_201,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,3.950327157974243
101,vanilla_ranger_201,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,4.74829626083374
102,vanilla_ranger_201,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.39792799949646
103,vanilla_ranger_201,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,3.457777500152588
104,vanilla_ranger_201,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.340628147125244
105,vanilla_ranger_201,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,4.9093804359436035
106,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,4.934473514556885
107,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.138311862945557
108,vanilla_ranger_201,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,4.761375427246094
109,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,5.024450302124023
110,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,4.360994815826416
111,vanilla_ranger_201,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.322311878204346
112,vanilla_ranger_201,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,4.602458953857422
113,vanilla_ranger_201,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,4.064830303192139
114,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.247712135314941
115,vanilla_ranger_201,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.367127418518066
116,vanilla_ranger_201,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.353394031524658
117,vanilla_ranger_201,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,4.121058940887451
118,vanilla_ranger_201,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.350493907928467
119,vanilla_ranger_201,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,5.163835525512695


==> outputs_paper/vanilla_ranger_201/stats.csv <==
,mae,rmse,pearson
0,0.5912021636962891,0.7955717833939066,0.6258785246508369
1,0.5912021636962891,0.7955717833939066,2.113880540034562e-14


==> outputs_paper/vanilla_ranger_scaled_pretrained/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,3.4066152572631836
1,vanilla_ranger_scaled2,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,3.6774826049804688
2,vanilla_ranger_scaled2,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,5.096771240234375
3,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.077174186706543
4,vanilla_ranger_scaled2,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,4.042866230010986
5,vanilla_ranger_scaled2,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,3.7997426986694336
6,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,3.672974109649658
7,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,4.936586380004883
8,vanilla_ranger_scaled2,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.7816238403320312
9,vanilla_ranger_scaled2,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.295869827270508
10,vanilla_ranger_scaled2,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,4.561960220336914
11,vanilla_ranger_scaled2,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,4.91184139251709
12,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,4.6328301429748535
13,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,4.9495720863342285
14,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,3.816500663757324
15,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,4.744668960571289
16,vanilla_ranger_scaled2,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,4.763328552246094
17,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,5.2078046798706055
18,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,4.9386491775512695
19,vanilla_ranger_scaled2,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,5.18239164352417
20,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,5.338741302490234
21,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,4.9693498611450195
22,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,4.749020576477051
23,vanilla_ranger_scaled2,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.450748443603516
24,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,4.588512897491455
25,vanilla_ranger_scaled2,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.464596748352051
26,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,4.407848834991455
27,vanilla_ranger_scaled2,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,5.044155120849609
28,vanilla_ranger_scaled2,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.8488807678222656
29,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,5.24716854095459
30,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,5.035916328430176
31,vanilla_ranger_scaled2,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,4.99247932434082
32,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,3.885085344314575
33,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,5.107676029205322
34,vanilla_ranger_scaled2,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.9364166259765625
35,vanilla_ranger_scaled2,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,3.5564334392547607
36,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,4.2115654945373535
37,vanilla_ranger_scaled2,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,4.159677028656006
38,vanilla_ranger_scaled2,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.532378196716309
39,vanilla_ranger_scaled2,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,5.1769866943359375
40,vanilla_ranger_scaled2,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,4.946701526641846
41,vanilla_ranger_scaled2,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,4.450916290283203
42,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,4.993026256561279
43,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.1064043045043945
44,vanilla_ranger_scaled2,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,5.143810749053955
45,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,4.993862152099609
46,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,5.234701633453369
47,vanilla_ranger_scaled2,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,5.055084228515625
48,vanilla_ranger_scaled2,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,4.624661445617676
49,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,3.591944694519043
50,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,3.990814208984375
51,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.0078959465026855
52,vanilla_ranger_scaled2,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.454423427581787
53,vanilla_ranger_scaled2,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,5.244848251342773
54,vanilla_ranger_scaled2,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,4.662811756134033
55,vanilla_ranger_scaled2,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.551897048950195
56,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,3.664391040802002
57,vanilla_ranger_scaled2,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,3.6787939071655273
58,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.115230560302734
59,vanilla_ranger_scaled2,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,4.077004909515381
60,vanilla_ranger_scaled2,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,5.02084493637085
61,vanilla_ranger_scaled2,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,3.4384050369262695
62,vanilla_ranger_scaled2,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,5.235086917877197
63,vanilla_ranger_scaled2,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,5.162763595581055
64,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,5.159847259521484
65,vanilla_ranger_scaled2,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,4.933535575866699
66,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.335982322692871
67,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,3.468287944793701
68,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.391139030456543
69,vanilla_ranger_scaled2,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,5.152651786804199
70,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.1441192626953125
71,vanilla_ranger_scaled2,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,4.784690856933594
72,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,5.168179512023926
73,vanilla_ranger_scaled2,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,3.733489990234375
74,vanilla_ranger_scaled2,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,4.903345108032227
75,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,5.294970512390137
76,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,3.6135165691375732
77,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,4.745956897735596
78,vanilla_ranger_scaled2,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,4.669053077697754
79,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,4.959292411804199
80,vanilla_ranger_scaled2,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,4.798505783081055
81,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,5.123885631561279
82,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.966167449951172
83,vanilla_ranger_scaled2,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.432467460632324
84,vanilla_ranger_scaled2,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.476685523986816
85,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,4.928668975830078
86,vanilla_ranger_scaled2,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,5.258641719818115
87,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.127223491668701
88,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,4.995594501495361
89,vanilla_ranger_scaled2,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.510768413543701
90,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,4.141025066375732
91,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.253457546234131
92,vanilla_ranger_scaled2,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.7147722244262695
93,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,3.423647880554199
94,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.03026819229126
95,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,4.863505840301514
96,vanilla_ranger_scaled2,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,5.318574905395508
97,vanilla_ranger_scaled2,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,3.5784497261047363
98,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,4.956531524658203
99,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,5.2025837898254395
100,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,4.0127482414245605
101,vanilla_ranger_scaled2,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.3560991287231445
102,vanilla_ranger_scaled2,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,4.838299751281738
103,vanilla_ranger_scaled2,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.9502363204956055
104,vanilla_ranger_scaled2,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,4.919208526611328
105,vanilla_ranger_scaled2,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,4.675869941711426
106,vanilla_ranger_scaled2,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,4.638880252838135
107,vanilla_ranger_scaled2,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,4.579463005065918
108,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.229578971862793
109,vanilla_ranger_scaled2,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.163323402404785
110,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,3.6812140941619873
111,vanilla_ranger_scaled2,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,4.717695713043213
112,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,4.7161946296691895
113,vanilla_ranger_scaled2,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,4.647977828979492
114,vanilla_ranger_scaled2,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,5.153744697570801
115,vanilla_ranger_scaled2,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.09944486618042
116,vanilla_ranger_scaled2,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,3.4695770740509033
117,vanilla_ranger_scaled2,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,5.236196994781494
118,vanilla_ranger_scaled2,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,3.7234225273132324
119,vanilla_ranger_scaled2,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,4.5067901611328125


==> outputs_paper/vanilla_ranger_scaled_pretrained/stats.csv <==
,mae,rmse,pearson
0,0.5988505641619365,0.8304728798097425,0.5820392505202614
1,0.5988505641619365,0.8304728798097425,3.1198739537184995e-12


==> outputs_paper/vanilla_sgd/raw_values.csv <==
,name,exam,whole_exam,gt,prediction
0,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_rnd,4.0,5.502942085266113
1,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_zyx,5.266666889190674,5.666110992431641
2,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_simple,3.200000047683716,3.520451784133911
3,vanilla_sgd,BraTS20_Validation_072,BraTS20_Validation_072_nfcw,4.0,3.201953887939453
4,vanilla_sgd,BraTS20_Validation_058,BraTS20_Validation_058_dibce,5.666666507720947,5.700563430786133
5,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_sag_simple,4.666666507720947,5.438526153564453
6,vanilla_sgd,BraTS20_Validation_104,BraTS20_Validation_104_gt,3.6666667461395264,4.3167009353637695
7,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_ax_rnd,5.133333206176758,5.615560531616211
8,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_gt,5.066666603088379,5.184082984924316
9,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_rnd,2.6666667461395264,4.163766860961914
10,vanilla_sgd,BraTS20_Validation_058,BraTS20_Validation_058_nf3,6.0,5.679706573486328
11,vanilla_sgd,BraTS20_Validation_072,BraTS20_Validation_072_dibce,4.0,3.0996336936950684
12,vanilla_sgd,BraTS20_Validation_104,BraTS20_Validation_104_dibce,4.333333492279053,3.87874698638916
13,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_cor_zyx,4.800000190734863,5.309261322021484
14,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_simple,5.333333492279053,5.6729583740234375
15,vanilla_sgd,BraTS20_Validation_064,BraTS20_Validation_064_nfcwwe,5.666666507720947,5.396907806396484
16,vanilla_sgd,BraTS20_Validation_042,BraTS20_Validation_042_nf2,5.333333492279053,5.564962387084961
17,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_gt,5.400000095367432,3.9384164810180664
18,vanilla_sgd,BraTS20_Validation_104,BraTS20_Validation_104_nf3,2.6666667461395264,3.935398578643799
19,vanilla_sgd,BraTS20_Validation_123,BraTS20_Validation_123_nfcw,5.333333492279053,5.349236011505127
20,vanilla_sgd,BraTS20_Validation_042,BraTS20_Validation_042_dibce,5.666666507720947,5.5649285316467285
21,vanilla_sgd,BraTS20_Validation_072,BraTS20_Validation_072_nf3,4.333333492279053,3.5188755989074707
22,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_simple,5.266666889190674,5.199378967285156
23,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_sag_gt,4.400000095367432,5.915071487426758
24,vanilla_sgd,BraTS20_Validation_119,BraTS20_Validation_119_nf2,4.666666507720947,5.340317726135254
25,vanilla_sgd,BraTS20_Validation_065,BraTS20_Validation_065_nfcwwe,4.666666507720947,5.465635776519775
26,vanilla_sgd,BraTS20_Validation_058,BraTS20_Validation_058_nfcw,5.333333492279053,5.688504695892334
27,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_zyx,1.399999976158142,3.6242990493774414
28,vanilla_sgd,BraTS20_Validation_064,BraTS20_Validation_064_dibce,5.333333492279053,5.394170761108398
29,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_cor_simple,4.666666507720947,5.247270584106445
30,vanilla_sgd,BraTS20_Validation_042,BraTS20_Validation_042_gt,5.333333492279053,5.546613693237305
31,vanilla_sgd,BraTS20_Validation_065,BraTS20_Validation_065_nf3,3.3333332538604736,5.424110412597656
32,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_gt,5.5333333015441895,3.6956288814544678
33,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_simple,5.199999809265137,5.616040229797363
34,vanilla_sgd,BraTS20_Validation_058,BraTS20_Validation_058_gt,6.0,5.682138919830322
35,vanilla_sgd,BraTS20_Validation_052,BraTS20_Validation_052_dibce,5.666666507720947,5.527426719665527
36,vanilla_sgd,BraTS20_Validation_119,BraTS20_Validation_119_nfcw,5.333333492279053,5.48978328704834
37,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_rnd,3.7333333492279053,5.420622825622559
38,vanilla_sgd,BraTS20_Validation_119,BraTS20_Validation_119_gt,3.3333332538604736,5.726242542266846
39,vanilla_sgd,BraTS20_Validation_052,BraTS20_Validation_052_nf2,5.666666507720947,5.544008255004883
40,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_ax_simple,5.4666666984558105,5.727582931518555
41,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_cor_zyx,5.0,5.613525867462158
42,vanilla_sgd,BraTS20_Validation_064,BraTS20_Validation_064_nf2,4.666666507720947,5.365457534790039
43,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_cor_rnd,5.0,5.646303176879883
44,vanilla_sgd,BraTS20_Validation_042,BraTS20_Validation_042_nf3,5.666666507720947,5.531325340270996
45,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_sag_simple,5.066666603088379,6.059764862060547
46,vanilla_sgd,BraTS20_Validation_104,BraTS20_Validation_104_nf2,4.0,3.3719255924224854
47,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_gt,5.400000095367432,5.42515754699707
48,vanilla_sgd,BraTS20_Validation_123,BraTS20_Validation_123_dibce,5.333333492279053,5.377494812011719
49,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_zyx,5.266666889190674,5.183187484741211
50,vanilla_sgd,BraTS20_Validation_077,BraTS20_Validation_077_dibce,4.333333492279053,3.364349365234375
51,vanilla_sgd,BraTS20_Validation_072,BraTS20_Validation_072_nfcwwe,4.0,3.4416754245758057
52,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_sag_rnd,5.066666603088379,6.047450065612793
53,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_gt,4.4666666984558105,4.781648635864258
54,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_zyx,1.3333333730697632,3.4990243911743164
55,vanilla_sgd,BraTS20_Validation_119,BraTS20_Validation_119_nfcwwe,5.333333492279053,5.470569133758545
56,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_ax_gt,5.133333206176758,5.6811981201171875
57,vanilla_sgd,BraTS20_Validation_064,BraTS20_Validation_064_gt,2.6666667461395264,4.997817039489746
58,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_ax_simple,5.400000095367432,5.23409366607666
59,vanilla_sgd,BraTS20_Validation_077,BraTS20_Validation_077_nf2,4.0,3.307166814804077
60,vanilla_sgd,BraTS20_Validation_065,BraTS20_Validation_065_nfcw,4.333333492279053,5.497917175292969
61,vanilla_sgd,BraTS20_Validation_052,BraTS20_Validation_052_gt,5.666666507720947,5.626287460327148
62,vanilla_sgd,BraTS20_Validation_077,BraTS20_Validation_077_gt,3.0,3.054746627807617
63,vanilla_sgd,BraTS20_Validation_065,BraTS20_Validation_065_nf2,3.6666667461395264,5.428881645202637
64,vanilla_sgd,BraTS20_Validation_065,BraTS20_Validation_065_gt,5.666666507720947,5.53456449508667
65,vanilla_sgd,BraTS20_Validation_065,BraTS20_Validation_065_dibce,3.3333332538604736,5.4504313468933105
66,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_cor_gt,4.5333333015441895,4.691868305206299
67,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_simple,5.199999809265137,5.395316123962402
68,vanilla_sgd,BraTS20_Validation_072,BraTS20_Validation_072_gt,4.0,3.1178863048553467
69,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_zyx,1.4666666984558105,3.5878210067749023
70,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_rnd,4.133333206176758,5.017217636108398
71,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_sag_zyx,5.400000095367432,6.034074783325195
72,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_rnd,4.4666666984558105,5.403857231140137
73,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_simple,4.133333206176758,3.8425304889678955
74,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_zyx,5.199999809265137,5.610869407653809
75,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_ax_rnd,3.5333333015441895,3.971632719039917
76,vanilla_sgd,BraTS20_Validation_077,BraTS20_Validation_077_nfcw,4.333333492279053,3.244079351425171
77,vanilla_sgd,BraTS20_Validation_052,BraTS20_Validation_052_nfcwwe,5.666666507720947,5.519903182983398
78,vanilla_sgd,BraTS20_Validation_042,BraTS20_Validation_042_nfcw,6.0,5.565611362457275
79,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_zyx,4.333333492279053,5.2058610916137695
80,vanilla_sgd,BraTS20_Validation_119,BraTS20_Validation_119_dibce,5.333333492279053,5.495237350463867
81,vanilla_sgd,BraTS20_Validation_104,BraTS20_Validation_104_nfcwwe,2.0,2.9666569232940674
82,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_ax_zyx,5.333333492279053,5.718053817749023
83,vanilla_sgd,BraTS20_Validation_123,BraTS20_Validation_123_nf3,5.333333492279053,5.310318946838379
84,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_ax_rnd,5.266666889190674,5.54037618637085
85,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_simple,3.4000000953674316,3.233637809753418
86,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_ax_zyx,5.133333206176758,5.600953102111816
87,vanilla_sgd,BraTS20_Validation_077,BraTS20_Validation_077_nf3,4.0,3.3102073669433594
88,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_rnd,2.0,3.277181386947632
89,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_rnd,3.0,4.889124870300293
90,vanilla_sgd,BraTS20_Validation_123,BraTS20_Validation_123_nfcwwe,5.333333492279053,5.4065165519714355
91,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_cor_rnd,3.866666555404663,4.415565013885498
92,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_cor_rnd,3.0,2.861646890640259
93,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_sag_rnd,4.666666507720947,5.392853260040283
94,vanilla_sgd,BraTS20_Validation_104,BraTS20_Validation_104_nfcw,3.6666667461395264,3.872549533843994
95,vanilla_sgd,BraTS20_Validation_052,BraTS20_Validation_052_nfcw,5.666666507720947,5.398587226867676
96,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_cor_zyx,5.199999809265137,5.499107360839844
97,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_zyx,4.866666793823242,5.1722259521484375
98,vanilla_sgd,BraTS20_Validation_058,BraTS20_Validation_058_nfcwwe,5.666666507720947,5.684395790100098
99,vanilla_sgd,BraTS20_Validation_123,BraTS20_Validation_123_nf2,5.333333492279053,5.368352890014648
100,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_ax_gt,5.400000095367432,5.651396751403809
101,vanilla_sgd,brats_TMU_DC3_1,brats_TMU_DC3_1_sag_simple,4.933333396911621,5.233078956604004
102,vanilla_sgd,BraTS20_Validation_077,BraTS20_Validation_077_nfcwwe,4.0,3.3247475624084473
103,vanilla_sgd,BraTS20_Validation_064,BraTS20_Validation_064_nfcw,5.333333492279053,5.395929336547852
104,vanilla_sgd,BraTS20_Validation_052,BraTS20_Validation_052_nf3,5.666666507720947,5.498816013336182
105,vanilla_sgd,BraTS20_Validation_072,BraTS20_Validation_072_nf2,4.0,3.1183929443359375
106,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_ax_simple,5.266666889190674,5.5927934646606445
107,vanilla_sgd,BraTS20_Validation_042,BraTS20_Validation_042_nfcwwe,6.0,5.604790687561035
108,vanilla_sgd,BraTS20_Validation_123,BraTS20_Validation_123_gt,5.333333492279053,5.40559196472168
109,vanilla_sgd,brats_klhd_pat161_1,brats_klhd_pat161_1_sag_gt,5.4666666984558105,3.4737043380737305
110,vanilla_sgd,BraTS20_Validation_058,BraTS20_Validation_058_nf2,5.666666507720947,5.681819915771484
111,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_ax_gt,4.800000190734863,5.448009490966797
112,vanilla_sgd,BraTS20_Validation_064,BraTS20_Validation_064_nf3,4.333333492279053,5.387576580047607
113,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_sag_zyx,4.4666666984558105,5.392650604248047
114,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_cor_gt,4.5333333015441895,5.556332588195801
115,vanilla_sgd,brats_WashU_W065_1,brats_WashU_W065_1_cor_simple,4.866666793823242,5.671289920806885
116,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_sag_gt,4.4666666984558105,5.123085021972656
117,vanilla_sgd,brats_MDA_984_1,brats_MDA_984_1_sag_gt,4.5333333015441895,4.91087532043457
118,vanilla_sgd,brats_2013_pat0116_1,brats_2013_pat0116_1_cor_gt,4.599999904632568,5.449868202209473
119,vanilla_sgd,BraTS20_Validation_119,BraTS20_Validation_119_nf3,5.0,5.407222270965576


==> outputs_paper/vanilla_sgd/stats.csv <==
,mae,rmse,pearson
0,0.6456292410691579,0.8787613280718022,0.6448052760689299
1,0.6456292410691579,0.8787613280718022,1.901000129168254e-15


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

